Secure Planning Against Stealthy Attacks via Model-Free Reinforcement Learning

We consider the problem of security-aware planning in an unknown stochastic environment, in the presence of attacks on control signals (i.e., actuators) of the robot. We model the attacker as an agent who has the full knowledge of the controller as well as the employed intrusion-detection system and who wants to prevent the controller from performing tasks while staying stealthy. We formulate the problem as a stochastic game between the attacker and the controller and present an approach to express the objective of such an agent and the controller as a combined linear temporal logic (LTL) formula. We then show that the planning problem, described formally as the problem of satisfying an LTL formula in a stochastic game, can be solved via model-free reinforcement learning when the environment is completely unknown. Finally, we illustrate and evaluate our methods on two robotic planning case studies.

==> Outline.txt <==
Outline:

Intro

- Security of CPS
- Security policy as LTL
- Attacks on actuation
- Game theory formulation
- motivation for learning-based approach
- Three scenarios
    - stealthy and successful attack
    - detected but successful attack
    - detected but (maximize) probabilistically successful attack (vs. stealthy)

Related works

- Model-based
    - Security of linear control systems in differential game
    - Security of discrete-event systems

- Learning-based
    - ?

Prelim

- LTL 
- DRA

Framework

- Stochastic games as model
- Security policy expressed by LTL
- There senarios
- Solution: RL
- Discussion Challenges 

Case Studies


